Weakly Measured Loops for Quantum Amplitude Amplification: Oracle Savings and Adaptive Search with Unknown Target Probability

We present a family of quantum amplitude amplification algorithms that interleave ordinary Grover rotations with tunable weak measurements in loops. A successful measurement yields the target state and stops the algorithm, while after a failure, the loop resumes from the post-measurement state without restarting. We express the leading costs in expected Grover iterations as $p \to 0$. For a known target probability $p$, an exact weak measurement-conditioned loop for states near the angle $\pi/4$ uses $(\pi/8+1/4+o(1))/\sqrt{p}$ iterations, improving on the standard Grover constant $\pi/4$ and on optimised restart Grover, and matching the corresponding infimum in our continuous-angle analysis. When only a lower bound $0 < p_0 \leq p < 1/2$ is available, a discrete Lyapunov equation gives the exact expected oracle cost for every fixed measurement strength and a closed-form optimal strength. Using the strength selected from $p_0$, the expected number of Grover iterations is at most $\frac{1}{2\sqrt{2}}(\frac{1}{\sqrt{p}}+\frac{1}{\sqrt{p_0}})$, where the expected cost decreases as the actual $p$ increases, and gives the leading constant $1/\sqrt{2}$ at the promise boundary $p = p_0$. For completely unknown $p$, we identify measurement strength $\kappa(t)=\Theta(1/t)$ as the critical scale within the regular schedules considered here and analyse $\kappa_b(t)=\min\{1/2,b/t\}$. For each fixed $b > 2$, we rigorously derive a closed-form Gamma-function expression $C(b)$ giving $(C(b)/2+o(1))/\sqrt{p}$ expected iterations. Numerical minimisation of this explicit expression gives $b \approx 5.2$ and $C(b)/2 \approx 1.01$. The results show that weak measurements preserve the $\Theta(1/\sqrt{p})$ search scale while adding an explicit fixed-point control mechanism and provable oracle savings.

==> figures/Cb.dat <==
b C
2.1        8.83621571
2.2        4.79526502
2.3        3.45600194
2.4        2.79201265
2.5        2.39802163
2.6        2.13894256
2.7        1.95688567
2.8        1.82290958
2.9        1.7209386 
3.         1.64132971
3.1        1.57794844
3.2        1.52670682
3.3        1.48477619
3.4        1.4501373 
3.5        1.42131046
3.6        1.39718684
3.7        1.37691934
3.8        1.35984982
3.9        1.34545935
4.         1.33333333
4.1        1.32313668
4.2        1.31459566
4.3        1.30748456
4.4        1.30161566
4.5        1.29683159
4.6        1.29299951
4.7        1.29000652
4.8        1.28775609
4.9        1.28616524
5.         1.28516226
5.1        1.28468488
5.2        1.28467878
5.3        1.28509638
5.4        1.28589588
5.5        1.28704033
5.6        1.28849707
5.7        1.29023706
5.8        1.29223441
5.9        1.29446601
6.         1.29691115
6.1        1.29955121
6.2        1.30236944
6.3        1.30535071
6.4        1.30848136
6.5        1.31174897
6.6        1.3151423 
6.7        1.31865111
6.8        1.32226605
6.9        1.32597862
7.         1.32978102
7.1        1.33366611
7.2        1.33762735
7.3        1.34165873
7.4        1.34575473
7.5        1.34991025
7.6        1.35412061
7.7        1.35838147
7.8        1.36268884
7.9        1.36703902
8.         1.37142857
8.1        1.37585433
8.2        1.38031334
8.3        1.38480287
8.4        1.38932038
8.5        1.39386351
8.6        1.39843005
8.7        1.40301796
8.8        1.40762532
8.9        1.41225035
9.         1.41689139
9.1        1.42154689
9.2        1.42621539
9.3        1.43089554
9.4        1.43558606
9.5        1.44028578
9.6        1.44499357
9.7        1.44970839
9.8        1.45442928
9.9        1.4591553 

==> figures/comparison_moderate_plot.dat <==
p N smooth M W52 Wbest
0.49 2.0408163265306123 2.7291352777292035 0.9365185433711357 1.2107839006365921 1.1366006147276608
0.48 2.0833333333333335 2.702597290643887 0.9369393358044196 1.209368390812689 1.1364182966201504
0.47 2.127659574468085 2.6758557906691407 0.9374068837643956 1.2090259670369923 1.135592647500173
0.46 2.1739130434782608 2.6489148164511818 0.9379253975266149 1.2091099697283727 1.1342211201281402
0.45 2.2222222222222223 2.6217709669749745 0.938499172817429 1.2071874638391566 1.1320279956049084
0.44 2.272727272727273 2.5944125057596255 0.939132609231305 1.2045073456935598 1.1288765531366474
0.43 2.3255813953488373 2.566819079795994 0.9398302295005415 1.2015576950425717 1.124779069960646
0.42 2.380952380952381 2.538962222234035 0.9405966997816739 1.1984941691489917 1.1198639936324406
0.41 2.4390243902439024 2.5108067738997257 0.9414368511972051 1.1946573851600986 1.1145655938417005
0.4 2.5 2.482313272966933 0.9423557029521641 1.1913302141638278 1.10905429147122
0.39 2.564102564102564 2.4534412264251104 0.9433584872597525 1.1886169086176244 1.1033858050216023
0.38 2.6315789473684212 2.424153005498692 0.9444506763664602 1.1849131435659512 1.0977341601820148
0.37 2.7027027027027026 2.3944179257958744 0.9456380121685026 1.1807497696599187 1.0921608507108005
0.36 2.7777777777777777 2.364215916729285 0.9469265387565068 1.1777121471548364 1.086849380709312
0.35 2.857142857142857 2.333540093074954 0.9483226383607857 1.1773596814114262 1.0817438393434866
0.34 2.941176470588235 2.3023975517038293 0.9498330714607776 1.1789837529184792 1.076529143573917
0.33 3.0303030303030303 2.270807856113632 0.9514650214877456 1.1840867645581634 1.0710776644740738
0.32 3.125 2.238798950586528 0.9532261452115947 1.1924066416054222 1.065277714596077
0.31 3.2258064516129035 2.20640065075815 0.9551246295792528 1.2014885312751902 1.0593246378593126
0.3 3.3333333333333335 2.1736363460193147 0.9571692563400493 1.2102611083774315 1.0533522935471857
0.29 3.4482758620689657 2.1405140506664204 0.9593694757603817 1.2193864642282728 1.047277150568793
0.28 3.571428571428571 2.1070183599655357 0.9617354913349443 1.229607695242845 1.0412185893112609
0.27 3.7037037037037033 2.073105095092924 0.9642783573729177 1.2387128491109907 1.0352479518507591
0.26 3.846153846153846 2.0387003501556755 0.9670100924566642 1.2484198239535877 1.0296127805436628
0.25 4.0 2.0037052018042134 0.9699438117179775 1.2584872274744514 1.0242760198968954
0.24 4.166666666666667 1.968006200726602 0.9730943356670937 1.2644603862482495 1.019071389422717
0.23 4.3478260869565215 1.9314924318861264 0.9764765907489055 1.2674688294638237 1.0141326339779948
0.22 4.545454545454546 1.8940727027199 0.9801084606853309 1.2700984558064468 1.009801235424948
0.21 4.761904761904762 1.8556945563222271 0.9840093202927396 1.272712989614327 1.0066491093820917
0.2 5.0 1.8163560911529388 0.9882007788163363 1.2763665087874612 1.0048625719477582
0.19 5.2631578947368425 1.7761070740335154 0.9927070671443287 1.2829930327305488 1.004755588641642
0.18 5.555555555555555 1.7350348793925119 0.9975555147744328 1.2875131139796958 1.0065187750806075
0.17 5.88235294117647 1.6932336665442693 1.0027771435360342 1.285449882142782 1.010164044196227
0.16 6.25 1.650759550414407 1.0084074153548175 1.279457300873642 1.0147430962087827
0.15 6.666666666666667 1.6075802872904175 1.014487186268016 1.2682345034247662 1.0195764090457922
0.14 7.142857142857142 1.563534205047884 1.021063941347277 1.254183670971426 1.0243434666784879
0.13 7.692307692307692 1.5183179019136124 1.0281934195776523 1.240745433648336 1.0292313237501114
0.12 8.333333333333334 1.4715227688269006 1.0359417919912723 1.2206214483504898 1.0334280148811803
0.11 9.090909090909092 1.4227324588210486 1.0443891105395653 1.1985989455704762 1.0370803088511602
0.1 10.0 1.3716773557879705 1.0536316936386803 1.18294620559275 1.0405069238760454
0.09 11.11111111111111 1.3183981321984122 1.0637907991883573 1.1812013843087232 1.0422116465901612
0.08 12.5 1.2633415955654692 1.0750199788857142 1.1949121774150206 1.0411513397071803
0.07 14.285714285714285 1.207252834865396 1.0875196241432414 1.207153075941728 1.0403086780217834
0.06 16.666666666666668 1.150743834245836 1.101560665482849 1.219036364169121 1.0437469239418975
0.05 20.0 1.0935763568133492 1.117523751809911 1.2325389177569679 1.0574433061055473
0.04 25.0 1.0342801792697027 1.13598126841262 1.2333010289958708 1.0834220723463805
0.03 33.333333333333336 0.9723608627651918 1.157863954834625 1.2145122812131126 1.1066675882057933
0.02 50.0 0.9199274839328204 1.1849182234622049 1.267455935047792 1.1273975087225803
0.01 100.0 0.9440535530861143 1.2214057973129537 1.3107568848189328 1.1936824709636196
0.005 200.0 1.0532993088433182 1.2474388403837864 1.337171440729969 1.2114905771598814
0.002 500.0 1.1884875226214429 1.2700623825979818 1.3324381547847988 1.2528837446268655
0.001 1000.0 1.2491705761688017 1.2810358297864621 1.372770364543916 1.2456191772351883
0.0005 2000.0 1.2803586905428594 1.2885069779876475 1.3375710054110985 1.2794149397346637
0.0001 10000.0 1.2977199738390641 1.2979311884835303 1.327236213060228 1.2868085689822926


==> figures/comparison_small_plot.dat <==
p N smooth M W52 Wbest
0.0001 10000.0 1.2977199738390641 1.2979311884835303 1.327236213060228 1.2868085689822926
7.943282347242822e-05 12589.25411794166 1.2975918104521058 1.2987208995591866 1.3607519172532243 1.2753635041404277
6.309573444801929e-05 15848.931924611143 1.2972246325291756 1.2994181299141907 1.384130037541235 1.2697985374210747
5.011872336272725e-05 19952.62314968879 1.2966923654562346 1.3000340329992839 1.3873377910645508 1.2790586431220012
3.9810717055349695e-05 25118.86431509582 1.296052308546884 1.3005783572592555 1.379032816756064 1.2933846552361694
3.1622776601683795e-05 31622.776601683792 1.2953483446010532 1.301059662111941 1.3501770558817228 1.2948867060154214
2.5118864315095822e-05 39810.71705534969 1.294613589858553 1.3014854519204464 1.3327728885332049 1.2901065648101957
1.9952623149688786e-05 50118.72336272725 1.293872599766905 1.301862302929315 1.3651869001223034 1.2781260023395018
1.584893192461114e-05 63095.7344480193 1.2931431984278603 1.3021959963148202 1.3887840316317743 1.2718612015575912
1.2589254117941661e-05 79432.82347242822 1.292437936545864 1.3024915978114762 1.3911115367812787 1.2804123551387632
1e-05 99999.99999999999 1.2917653046021114 1.302753571167572 1.3832361235280182 1.2946335685972532
7.943282347242822e-06 125892.54117941661 1.2911306656893775 1.3029858296706658 1.3534976955078475 1.296100142492382
6.30957344480193e-06 158489.3192461114 1.2905370347676368 1.3031918262784639 1.3344012971029624 1.2911891206676194
5.011872336272725e-06 199526.23149688786 1.289985661409298 1.3033745918734347 1.365469694887494 1.2791006934139928
3.981071705534969e-06 251188.64315095823 1.2894765163603061 1.3035368045468154 1.3892319782284857 1.2724665900989411
3.162277660168379e-06 316227.76601683797 1.2890086455178764 1.3036808191781868 1.3912900647354063 1.280557820899756
2.5118864315095823e-06 398107.1705534969 1.2885804615383962 1.303808715796364 1.3842729419215065 1.294871588239412
1.9952623149688787e-06 501187.23362727254 1.2881899589051715 1.3039223311581074 1.354442642245193 1.2964970339980537
1.584893192461114e-06 630957.344480193 1.2878348766086014 1.3040232862021164 1.3346323410208725 1.291604658733041
1.2589254117941661e-06 794328.2347242822 1.2875128218579905 1.304113012569377 1.3649910163573438 1.2795517215975762
1e-06 1000000.0 1.2872213630060254 1.3041927777279216 1.38921994769845 1.272652403082727
7.943282347242822e-07 1258925.411794166 1.286958092910112 1.304263702154956 1.3911359354133912 1.2803601373553086
6.30957344480193e-07 1584893.1924611141 1.286720675933902 1.3043267776630456 1.385063539547763 1.2948160133385436
5.011872336272725e-07 1995262.3149688789 1.286506880450766 1.3043828840649474 1.3553424619315504 1.2966626467369444
3.981071705534969e-07 2511886.4315095823 1.2863145955360882 1.304432798728697 1.335030459318365 1.2918284072743005
3.162277660168379e-07 3162277.6601683795 1.2861418459707021 1.3044772124662327 1.3647540010328425 1.2798602769174714
2.5118864315095823e-07 3981071.705534969 1.2859867945414838 1.3045167365353498 1.389570964008762 1.2727268373253897
1.9952623149688787e-07 5011872.336272725 1.2858477444520362 1.3045519138987391 1.3913257398010699 1.2800720284118692
1.584893192461114e-07 6309573.44480193 1.285723136028476 1.30458322656558 1.386107497855501 1.2946749788575633
1.2589254117941662e-07 7943282.347242822 1.2856115414085285 1.3046111022737747 1.3563565128905914 1.2967638872416642
1e-07 10000000.0 1.285511657899091 1.3046359205322848 1.3354189879655798 1.2919944735132318
7.943282347242822e-08 12589254.11794166 1.2854223011839996 1.3046580188262935 1.3643302866009421 1.2801335780832777
6.30957344480193e-08 15848931.924611142 1.285342396951617 1.304677696899189 1.3896875522821361 1.2727753666558084
5.011872336272725e-08 19952623.149688788 1.2852709728673453 1.3046952210649685 1.391336403114765 1.2797631980431214
3.981071705534969e-08 25118864.315095823 1.2852071509440997 1.3047108284158404 1.386920786661308 1.2945067214352242
3.162277660168379e-08 31622776.601683795 1.285150139188147 1.3047247294801223 1.3571508322612944 1.296846027413653
2.511886431509582e-08 39810717.05534969 1.2850992243566206 1.3047371114068032 1.3356186340892566 1.2921393073693572
1.9952623149688786e-08 50118723.362727255 1.2850537651960576 1.3047481408998756 1.363671466427126 1.2804006337164808
1.5848931924611143e-08 63095734.448019296 1.2850131855193176 1.304757966144978 1.3895322403685086 1.2728209324870163
1.2589254117941661e-08 79432823.47242822 1.2849769681832126 1.3047667189852075 1.3911773476323432 1.2794523073655093
1e-08 100000000.0 1.2849446494817212 1.3047745168049278 1.387517119030513 1.294327185887439
7.943282347242822e-09 125892541.17941661 1.2849158139534482 1.3047814641603441 1.3578044037081805 1.296920308010934
6.309573444801943e-09 158489319.2461111 1.2848900893489084 1.3047876538944367 1.3357508830690925 1.2922725431583921
5.011872336272715e-09 199526231.49688828 1.2848671426445888 1.3047931688363466 1.3629623080979183 1.2806683410534943
3.981071705534969e-09 251188643.15095824 1.28484667588652 1.3047980826806749 1.3893297330361762 1.27287043270339
3.1622776601683795e-09 316227766.0168379 1.2848284226849433 1.3048024610945677 1.391015714688902 1.2791439176927653
2.511886431509582e-09 398107170.55349696 1.2848121448775822 1.3048063624895465 1.3880438689773271 1.2941405343156411
1.9952623149688828e-09 501187233.6272715 1.2847976296813561 1.304809838914599 1.3584298801917665 1.2969890770056405
1.584893192461111e-09 630957344.4801942 1.2847846869801056 1.3048129366775396 1.3359092660604748 1.2923981744153061
1.2589254117941663e-09 794328234.7242821 1.2847731470890866 1.3048156971285882 1.3622354312306268 1.280938041175598
1e-09 999999999.9999999 1.284762858422245 1.3048181570080368 1.3891041323448792 1.2729258505071193
7.943282347242822e-10 1258925411.794166 1.284753685721433 1.3048203490963994 1.3908895367233927 1.2788395832348673
6.309573444801942e-10 1584893192.461111 1.2847455082087398 1.3048223025345236 1.388549800345157 1.293948489313156
5.011872336272714e-10 1995262314.968883 1.284738218177204 1.3048240433540657 1.3590432140590238 1.2970535818328617
3.9810717055349694e-10 2511886431.509582 1.2847317194962695 1.304825594705235 1.3361107433607942 1.2925184609791949
3.1622776601683795e-10 3162277660.1683793 1.2847259264092 1.3048269772269123 1.3614827441442223 1.281209336236467
2.511886431509582e-10 3981071705.5349693 1.2847207624182195 1.3048282092921364 1.388800511827264 1.2729876772100956
1.9952623149688828e-10 5011872336.272715 1.2847161593014245 1.3048293072906874 1.3907497772062645 1.2785408840445511
1.584893192461111e-10 6309573444.801943 1.2847120562101708 1.3048302858120941 1.3890159471407595 1.2937510012960818
1.2589254117941662e-10 7943282347.242822 1.2847083989147168 1.3048311578909033 1.3596037728069348 1.2971147891288402
1e-10 10000000000.0 1.2847051389680826 1.3048319350567967 1.33632409702937 1.2926346418147052
7.943282347242822e-11 12589254117.941662 1.2847022332747597 1.3048326276813451 1.3606735903937965 1.2814823910557205
6.309573444801942e-11 15848931924.61111 1.284699643371665 1.3048332449667204 1.3884570464044157 1.2730560109386833
5.011872336272715e-11 19952623149.688828 1.2846973349416473 1.3048337950930056 1.3906447982335284 1.2782487535058638
3.9810717055349695e-11 25118864315.09582 1.284695277440481 1.3048342853949675 1.389416580185625 1.2935475040731563
3.1622776601683794e-11 31622776601.683792 1.2846934435761534 1.304834722352875 1.3601218874911702 1.2971728788792702
2.5118864315095823e-11 39810717055.34969 1.284691809055595 1.3048351117777617 1.336533331737165 1.2927473332173942
1.9952623149688828e-11 50118723362.72715 1.2846903521845592 1.304835458810115 1.3598137352171518 1.281757438613733
1.5848931924611107e-11 63095734448.01943 1.2846890537540767 1.304835768144813 1.3880967499384598 1.2731303520182613
1.2589254117941662e-11 79432823472.42822 1.2846878964563044 1.304836043808443 1.3905801110503193 1.2779637180210577
1e-11 100000000000.0 1.2846868649986285 1.3048362895028605 1.389775496902024 1.2933385048833759
7.943282347242821e-12 125892541179.41663 1.2846859457194402 1.3048365085030686 1.3606543079039086 1.2972272824506934
6.309573444801943e-12 158489319246.11108 1.2846851263322965 1.304836703633745 1.3367525474476236 1.2928571032461584
5.011872336272715e-12 199526231496.88828 1.2846843960255694 1.304836877531241 1.3589502726734342 1.282033998184731
3.9810717055349695e-12 251188643150.9582 1.2846837451229034 1.304837032512353 1.387708956587594 1.273210697462695
3.1622776601683794e-12 316227766016.83795 1.2846831650073316 1.304837170647637 1.390545311144021 1.2776864013319056
2.5118864315095823e-12 398107170553.4969 1.2846826480701437 1.3048372938438781 1.390090020605213 1.2931244909261659
1.9952623149688827e-12 501187233627.2715 1.2846821873275271 1.3048374036278565 1.3611910664792566 1.2972779424373468
1.584893192461111e-12 630957344480.1942 1.2846817765361906 1.304837501344962 1.3369645866023863 1.2929649518389639
1.258925411794166e-12 794328234724.2822 1.284681410473371 1.3048375884849137 1.3581001272432922 1.282311527240244
1e-12 1000000000000.0 1.2846810843862229 1.3048376662926195 1.3872597541109877 1.2732970458847934

